Dark Energy and the Spinning Superparticle

We revisit the theory of background fields constructed on the BRST-algebra of a spinning particle with $\mathcal{N}=4$ worldline supersymmetry, whose spectrum contains the graviton but no other fields. On a generic background, the closure of the BRST algebra implies the vacuum Einstein equations with a cosmological constant that is undetermined. On the other hand, in the "vacuum" background with no metric, the cohomology is given by a collection of free scalar- and vector fields. Only certain combinations of linear excitations, necessarily involving a vector field, can be extended beyond the linear level with the vector field inducing an Einstein metric.

==> figures/FieldSpaceToStateSpace.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-3.75, -1.25) {};
		\node [style=none] (5) at (2.75, 2.25) {};
		\node [style=none] (7) at (2.75, 1.5) {\color{blue}$\phi$};
		\node [style=none] (9) at (0.5, -2.5) {};
		\node [style=none] (10) at (2.5, -0.5) {};
		\node [style=none] (11) at (-1.5, -0.5) {};
		\node [style=none] (12) at (0.5, 1.5) {};
		\node [style=Red Node] (13) at (0.5, -0.5) {};
		\node [style=none] (14) at (0.75, -1) {\color{red} $\phi_{0}$};
		\node [style=none] (15) at (2.25, -2) {\color{black} $T_{\phi_{0}} \mathcal{F}$};
		\node [style=none] (17) at (3, 4.5) {\Large \color{black} $\mathcal{F}$};
		\node [style=none] (18) at (-0.25, 0.25) {};
		\node [style=none] (20) at (0.25, 0.5) {\scriptsize \color{red}$\delta\phi_{0} $};
		\node [style=none] (21) at (7, 0) {};
		\node [style=none] (22) at (11, 0) {};
		\node [style=none] (23) at (13.5, 0) {};
		\node [style=none] (24) at (13.5, 0) {\LARGE  \color{black} $\left| \Psi \rangle \right.$};
		\node [style=none] (25) at (9, 0.75) {};
		\node [style=none] (26) at (9, 0.75) {\Large \color{black} $\delta Q$};
		\node [style=none] (27) at (-2.5, 3.5) {};
		\node [style=none] (28) at (4.5, 2.75) {};
		\node [style=none] (29) at (5.5, -2.5) {};
		\node [style=none] (31) at (-1, -4.25) {};
		\node [style=none] (32) at (-5.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Thick Blue Edge, bend right, looseness=1.25] (4.center) to (5.center);
		\draw [style=thick black edge] (11.center) to (12.center);
		\draw [style=thick black edge] (12.center) to (10.center);
		\draw [style=thick black edge] (10.center) to (9.center);
		\draw [style=thick black edge] (9.center) to (11.center);
		\draw [style=Red Arrow] (13) to (18.center);
		\draw [style=Thick Black Arrow] (21.center) to (22.center);
		\draw [style=thick black edge, in=105, out=-120, looseness=0.75] (27.center) to (32.center);
		\draw [style=thick black edge, bend right, looseness=0.75] (31.center) to (29.center);
		\draw [style=thick black edge, in=-120, out=60, looseness=1.25] (29.center) to (28.center);
		\draw [style=thick black edge, in=45, out=90, looseness=0.50] (28.center) to (27.center);
		\draw [style=thick black edge, bend right] (32.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/VanishingMetric.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Red Node] (4) at (3, -3) {};
		\node [style=Blue Node] (5) at (-2.25, 0) {};
		\node [style=none] (6) at (4, -2.25) {};
		\node [style=none] (7) at (3.5, -3.75) {};
		\node [style=none] (8) at (2, -3.75) {};
		\node [style=none] (9) at (2.5, -2.25) {};
		\node [style=none] (10) at (-1.25, 0.75) {};
		\node [style=none] (11) at (-1.75, -0.75) {};
		\node [style=none] (12) at (-3.25, -0.75) {};
		\node [style=none] (13) at (-2.75, 0.75) {};
		\node [style=none] (14) at (3, -1.75) {\color{red} $g^{\mu\nu} = 0$};
		\node [style=none] (15) at (-2.25, 1.25) {\color{blue} $g^{\mu\nu} \neq 0$};
		\node [style=none] (16) at (-4.5, 2.5) {};
		\node [style=none] (17) at (-3.5, -3.25) {};
		\node [style=none] (18) at (5.75, -6.5) {};
		\node [style=none] (19) at (6.25, -0.5) {};
		\node [style=none] (20) at (0.75, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Darker Green Edge, bend left] (4) to (5);
		\draw [style=thick black edge] (9.center) to (6.center);
		\draw [style=thick black edge] (6.center) to (7.center);
		\draw [style=thick black edge] (7.center) to (8.center);
		\draw [style=thick black edge] (8.center) to (9.center);
		\draw [style=thick black edge] (13.center) to (10.center);
		\draw [style=thick black edge] (10.center) to (11.center);
		\draw [style=thick black edge] (11.center) to (12.center);
		\draw [style=thick black edge] (12.center) to (13.center);
		\draw [style=thick black edge, in=-180, out=60, looseness=0.75] (16.center) to (20.center);
		\draw [style=thick black edge, bend left, looseness=0.75] (20.center) to (19.center);
		\draw [style=thick black edge, bend left, looseness=0.75] (19.center) to (18.center);
		\draw [style=thick black edge, in=315, out=-135, looseness=0.50] (18.center) to (17.center);
		\draw [style=thick black edge, bend left, looseness=0.75] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

